ANNA: Abstractive Text-to-Image Synthesis with Filtered News Captions

Advancements in Text-to-Image synthesis over recent years have focused more on improving the quality of generated samples using datasets with descriptive prompts. However, real-world image-caption pairs present in domains such as news data do not use simple and directly descriptive captions. With captions containing information on both the image content and underlying contextual cues, they become abstractive in nature. In this paper, we launch ANNA, an Abstractive News captioNs dAtaset extracted from online news articles in a variety of different contexts. We explore the capabilities of current Text-to-Image synthesis models to generate news domain-specific images using abstractive captions by benchmarking them on ANNA, in both standard training and transfer learning settings. The generated images are judged on the basis of contextual relevance, visual quality, and perceptual similarity to ground-truth image-caption pairs. Through our experiments, we show that techniques such as transfer learning achieve limited success in understanding abstractive captions but still fail to consistently learn the relationships between content and context features. The Dataset is available at https://github.com/aashish2000/ANNA .

==> images/gen_anna/ref/e95ddc1e3151e2f43caaf479927179c3e0eccbbdc87aff08f77d0c9effea40b8.txt <==
 Because of its teeth, the hybrid probably had a diet more like a walrus or bearded seal than a narwhal or a beluga.

==> images/gen_anna/ref/e96dba2559ec3900f4d9b1e59029ce93edce1847289006fb2386c29bef6d1d06.txt <==
 A protester who scaled the base of the Statue of Liberty forced the shutdown of the monument. The island was cleared of an estimated 4,500 tourists, and the climber was taken safely into custody several hours later.

==> images/gen_anna/ref/f20e318c6cead7146a66965739f09d497a27030aa20d7524a67a81a413cf8223.txt <==
 An orchard of dead trees near the village of Pouze Khoon. Until a decade ago, the pistachio groves were green. Now there is no rain and the groundwater is almost all gone.

==> images/gen_anna/ref/f88ea8c98d0b9583c29a4a6650fdde4cf93a715902cc516eb78d3960d62dbdb3.txt <==
 The kitchen has a pretty blue-and-white tile backsplash.

==> images/gen_anna/ref/fb66545f4b3f92d09e80c6c940d42248bac21f6927a3cd44963b045c97c8e6ea.txt <==
 Unlike this stuffed Iriomote wildcat at a wildlife conservation center, live specimens are elusive and seldom seen.

==> images/gen_anna/ref/ff654bfc1a33fd8d277393ea2fc0230fe280f4f34b72f9d00daf5f5624ff3b14.txt <==
 LOST AND FOUNDWith the RoamEO base unit, left (which includes a collar), a dog owner can get radio signals tracking the animal’s location, up to 1.5 miles away.
